Automatic Anonymization of Swiss Federal Supreme Court Rulings

Releasing court decisions to the public relies on proper anonymization to protect all involved parties, where necessary. The Swiss Federal Supreme Court relies on an existing system that combines different traditional computational methods with human experts. In this work, we enhance the existing anonymization software using a large dataset annotated with entities to be anonymized. We compared BERT-based models with models pre-trained on in-domain data. Our results show that using in-domain data to pre-train the models further improves the F1-score by more than 5\% compared to existing models. Our work demonstrates that combining existing anonymization methods, such as regular expressions, with machine learning can further reduce manual labor and enhance automatic suggestions.

==> NLLP_Reviews.txt <==
============================================================================ 
NLLP 2023 Reviews for Submission #66
============================================================================ 

Title: Automatic Anonymization of Swiss Federal Supreme Court Rulings
Authors: Joel Niklaus, Robin MamiÃ©, Matthias StÃ¼rmer, Daniel Brunner and Marcel Gygli


============================================================================
                            REVIEWER #1
============================================================================

Contributions
---------------------------------------------------------------------------
This paper provides a Swiss-oriented dataset of anonymized entities in Swiss Supreme Court judicial opinions. They introduce some new models that perform better than baselines on this redaction task.
---------------------------------------------------------------------------


Strengths
---------------------------------------------------------------------------
Great new dataset in a low-resource setting. New models get better performance than baselines.
---------------------------------------------------------------------------


Weaknesses
---------------------------------------------------------------------------
Perhaps not a large enough contribution.
---------------------------------------------------------------------------


Detailed Comments
---------------------------------------------------------------------------
Can the authors confirm that they will release the dataset?

It would be interesting to show a plot of precision versus recall. In the redaction setting, recall might be much more important. So it would be interesting to know precision if the decision threshold was set quite low to get very high recall.
---------------------------------------------------------------------------



============================================================================
                            REVIEWER #2
============================================================================

Contributions
---------------------------------------------------------------------------
With the help of an experiment, the paper compares multiple large language models, pre-trained on in-domain data, on the task of anonymisation of Swiss federal supreme court rulings. The authors' main result is that using in-domain data improves the F1 scores by more than 5% compared to existing models.
---------------------------------------------------------------------------


Strengths
---------------------------------------------------------------------------
- The paper tackles an interesting problem.
- The paper compares several language models in a convincing way.
- The paper is very well written (this reviewer especially liked Section 2), in parts it's perhaps a bit too dense.
- The paper presents interesting (yet not very surprising) results.
---------------------------------------------------------------------------


Weaknesses
---------------------------------------------------------------------------
- It's not clear if the code or data will be made available publicly.
---------------------------------------------------------------------------


Detailed Comments
---------------------------------------------------------------------------
If the paper is accepted, the only suggestion I can think of is to reduce the size of the graphs in Figure 2 and then to spend a few additional lines on Section 4 ("Legal Pretraining"), which I think could be expanded upon. Same goes for Section 7 ("Results").
---------------------------------------------------------------------------



============================================================================
                            REVIEWER #3
============================================================================

Contributions
---------------------------------------------------------------------------
The paper describes experiments performed for the purpose of Swiss federal supreme court rulings. BERT-based models were compared to models pretrained on in-domain data, thus improving the F1 score by over 5% compared to SoTA.
The authors give a detailed explanation of the experiments, using, among other methods, warm-starting the models and model recycling. They also increase the masking rate, compared to BERT models.
---------------------------------------------------------------------------


Strengths
---------------------------------------------------------------------------
Detailed explanation of the experiments is given, thus facilitating their reproducibility. Interesting approaches are used, such as warm-starting the models *model recycling. They also increase the masking rate, compared to BERT models, which leads to good results in the NER task. 
The results presented in the paper are confirming the assumption that pretraining on legal data significantly improves the performance of models as compared to generic once, and this goes for both monolingual and multilingual.
---------------------------------------------------------------------------


Weaknesses
---------------------------------------------------------------------------
There is not too much novelty in this paper, but the experiments are sound, well-explained and clear.

It would be interesting to see how the results would change if more computing power was available.
---------------------------------------------------------------------------


Detailed Comments
---------------------------------------------------------------------------
The paper describes experiments performed for the purpose of Swiss federal supreme court rulings. BERT-based models were compared to models pretrained on in-domain data, thus improving the F1 score by over 5% compared to SoTA.
Detailed explanation of the experiments is given, thus facilitating their reproducibility. Interesting approaches are used, such as warm-starting the models *model recycling. They also increase the masking rate, compared to BERT models, which leads to good results in the NER task. 
The results presented in the paper are confirming the assumption that pretraining on legal data significantly improves the performance of models as compared to generic once, and this goes for both monolingual and multilingual.

There is not too much novelty in this paper, but the experiments are sound, well-explained and clear.

It would be interesting to see how the results would change if more computing power was available.
---------------------------------------------------------------------------


==> tweet.txt <==
Excited to share our new work "Automatic Anonymization of Swiss Federal Supreme Court Rulings", a collaboration with the @BGer!
@RobinMamie, @DanielBrunner, @MatthiasStürmer, @MarcelGygli

��: https://arxiv.org/abs/2310.04632
��: https://huggingface.co/joelniklaus


1/5

Public access to court decisions is critical for both holding the judicial system accountable and for lawyers to perform their daily work. In Switzerland, along with many European countries, many entities in court decisions need to be anonymized to protect their privacy.

2/5

Anonymization is a difficult problem, since it is highly context-dependent. For example, Zurich needs to be removed if it is part of the name of the legal entity "Zurich Insurance Group", but not if it is a reference to the city.

3/5

In this work, we improve the earlier regex based anonymization support system from the Swiss Federal Supreme Court by pretraining domain specific monolingual and multilingual language models.

[Figure 1]

4/5

Check out our paper for more details!

Thanks to @Google TPU Research Cloud for providing us with the compute for pretraining the models!

5/5

